KRAFT -- A Knowledge-Graph-Based Resource Allocation Framework

Resource allocation in business process management involves assigning resources to open tasks while considering factors such as individual roles, aptitudes, case-specific characteristics, and regulatory constraints. Current information systems for resource allocation often require extensive manual effort to specify and maintain allocation rules, making them rigid and challenging to adapt. In contrast, fully automated approaches provide limited explainability, making it difficult to understand and justify allocation decisions. Knowledge graphs, which represent real-world entities and their relationships, offer a promising solution by capturing complex dependencies and enabling dynamic, context-aware resource allocation. This paper introduces KRAFT, a novel approach that leverages knowledge graphs and reasoning techniques to support resource allocation decisions. We demonstrate that integrating knowledge graphs into resource allocation software allows for adaptable and transparent decision-making based on an evolving knowledge base.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug
                                  reported by Alexander Malkis, TUM

02.11.23  llncs.cls        2.23   \ackname changed from "Acknowledgements" (BE) to
                                  "Acknowledgments" (AE).
                                  \discintname introduced for the new, mandatory
                                  section "Disclosure of Interests".
                                  New "credits" environment introduced to provide
                                  small run-in headings for "Acknowledgments" and
                                  the "Disclosure of Interests".

29.01.22  llncs.cls        2.24   bugfixes for options envcountsame and envcountsect


==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> svg-inkscape/knowledge_input_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'knowledge_input_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2590.09837905bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35672511)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{knowledge_input_svg-tex.pdf}}%
    \put(0.80503419,0.24929676){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Process \end{tabular}}}}%
    \put(0.89256948,0.24929676){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Expert\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{knowledge_input_svg-tex.pdf}}%
    \put(0.31076532,0.18646131){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Graph \end{tabular}}}}%
    \put(0.30452231,0.15779444){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Update \end{tabular}}}}%
    \put(0.29122842,0.12912758){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Translator\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{knowledge_input_svg-tex.pdf}}%
    \put(0.33566206,0.02459487){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Resource \end{tabular}}}}%
    \put(0.43835893,0.02459487){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Allocation \end{tabular}}}}%
    \put(0.54733066,0.02459487){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Knowledge \end{tabular}}}}%
    \put(0.66511673,0.02459487){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Graph\end{tabular}}}}%
    \put(0.82964136,0.02459487){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{knowledge_input_svg-tex.pdf}}%
    \put(0.09160888,0.12362585){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Knowledge\end{tabular}}}}%
    \put(0.11784717,0.0981442){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Input\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{knowledge_input_svg-tex.pdf}}%
    \put(0.60907445,0.18761956){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Natural \end{tabular}}}}%
    \put(0.59752084,0.1589527){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Language \end{tabular}}}}%
    \put(0.5961483,0.13028583){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Translator\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{knowledge_input_svg-tex.pdf}}%
    \put(0.46446026,0.12449455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Graph\end{tabular}}}}%
    \put(0.45914385,0.09901289){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Update\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{knowledge_input_svg-tex.pdf}}%
    \put(0.7702691,0.12710063){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Textual\end{tabular}}}}%
    \put(0.74893401,0.10161897){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Description\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{knowledge_input_svg-tex.pdf}}%
    \put(0.52947613,0.268408){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Feedback\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{knowledge_input_svg-tex.pdf}}%
    \put(0.8993308,0.12767975){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Graph\end{tabular}}}}%
    \put(0.8940173,0.1021981){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Update\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{knowledge_input_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/overview_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'overview_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2563.62694922bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36857669)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{overview_svg-tex.pdf}}%
    \put(0.02311427,0.14566862){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Process \end{tabular}}}}%
    \put(0.11155167,0.14566862){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Expert\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{overview_svg-tex.pdf}}%
    \put(0.29280513,0.31447243){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Update \end{tabular}}}}%
    \put(0.28028088,0.28550956){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Concepts\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{overview_svg-tex.pdf}}%
    \put(0.29280513,0.23606789){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Update \end{tabular}}}}%
    \put(0.2800995,0.20710502){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Instances\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{overview_svg-tex.pdf}}%
    \put(0.51169131,0.20359436){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Resource \end{tabular}}}}%
    \put(0.6154486,0.20359436){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Allocation \end{tabular}}}}%
    \put(0.52461635,0.17463149){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Knowledge Graph\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{overview_svg-tex.pdf}}%
    \put(0.30059878,0.05760979){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BPMS\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{overview_svg-tex.pdf}}%
    \put(0.78306464,0.00582768){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Process Participant\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{overview_svg-tex.pdf}}%
    \put(0.56630534,0.03888631){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Execute \end{tabular}}}}%
    \put(0.58480939,0.00992344){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Task\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{overview_svg-tex.pdf}}%
    \put(0.02429941,0.0722375){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Process Mining \end{tabular}}}}%
    \put(0.06219923,0.04327463){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Insights\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{overview_svg-tex.pdf}}%
    \put(0.82856268,0.28931276){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Graph \end{tabular}}}}%
    \put(0.81102406,0.26034989){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reasoner\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{overview_svg-tex.pdf}}%
    \put(0.83312653,0.18077513){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Propose \end{tabular}}}}%
    \put(0.81759775,0.15181226){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Allocations\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{overview_svg-tex.pdf}}%
    \put(0.06172997,0.31944585){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Domain \end{tabular}}}}%
    \put(0.04580712,0.29048298){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Knowledge\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{overview_svg-tex.pdf}}%
    \put(0.57493276,0.10529613){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Select \end{tabular}}}}%
    \put(0.55524971,0.07633326){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Allocation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{overview_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

